A correlation predicting galaxies without dark matter

The standard theory of galaxy formation predicts that all galaxies should contain dark matter, yet a handful of recently discovered galaxies appear to lack it, challenging our understanding of galaxy formation. We investigate whether such dark-matter deficient objects can be identified from their baryonic properties alone, analogously to the radial-acceleration relation, which tightly links baryon and dark matter distributions in spiral galaxies. Using a sample of ultra-diffuse and dwarf spheroidal galaxies -- systems whose baryonic properties resemble those of the confirmed dark-matter-deficient galaxies -- we systematically search for a formula to predict baryonic fractions from stellar mass, effective radius, distance to the host, and the host's baryonic mass. We find that baryonic fraction correlates most strongly with the gravitational acceleration expected from baryons alone, $a_\mathrm{bar}$, or equivalently, with mean surface brightness, following an approximately $a_\mathrm{bar}^{-1}$ dependence. This scaling resembles the radial-acceleration relation but differs in functional form and applies to a different galaxy population. Strikingly, the dark-matter-deficient galaxies occupy the extreme end of the correlation. This suggests that they result from standard formation processes operating at unusual intensities rather than from exotic mechanisms. Importantly, the correlation predicts that all ultra-diffuse galaxies brighter than approximately 25 mag arcsec$^{-2}$ in the $g$-band should have very low dark matter content, offering a straightforward observational criterion for identifying these rare objects.

==> tables/GUDG.txt <==
DGSAT-I  &  $8.3^{\pm0.2}$  &  $6^{\pm1}$  &  $56^{\pm9.9}$  &  $-2.22^{+0.24}_{-0.24}$  &  $1.85^{+0.24}_{-0.25}$  &  1,2,3\\
Hydra-I UDG 11  &  $7.5^{\pm0.2}$  &  $2.2^{\pm0.4}$  &  $20.0^{\pm8.0}$  &  $-2.12^{+0.24}_{-0.24}$  &  $1.31^{+0.36}_{-0.48}$  &  4,5,6\\
Hydra-I UDG 12  &  $7.7^{\pm0.2}$  &  $2.1^{\pm0.4}$  &  $38.0^{\pm9.0}$  &  $-1.83^{+0.24}_{-0.24}$  &  $1.59^{+0.27}_{-0.30}$  &  4,6\\
Hydra-I UDG 4  &  $8.7^{\pm0.2}$  &  $3.5^{\pm0.6}$  &  $13.0^{\pm6.0}$  &  $-1.29^{+0.24}_{-0.24}$  &  $-0.10^{+0.39}_{-0.56}$  &  4,6\\
Hydra-I UDG 7  &  $7.4^{\pm0.2}$  &  $2.2^{\pm0.4}$  &  $61.0^{\pm9.0}$  &  $-2.23^{+0.24}_{-0.24}$  &  $2.39^{+0.23}_{-0.24}$  &  4,6\\
Hydra-I UDG 9  &  $7.9^{\pm0.2}$  &  $4.5^{\pm0.8}$  &  $21.1^{\pm7.0}$  &  $-2.31^{+0.24}_{-0.24}$  &  $1.22^{+0.32}_{-0.39}$  &  4,6\\
NGC 5846\_UDG1  &  $7.7^{\pm0.2}$  &  $2.8^{\pm0.5}$  &  $17.0^{\pm2.0}$  &  $-2.10^{+0.23}_{-0.24}$  &  $1.04^{+0.22}_{-0.22}$  &  7,8,9,10,11,12\\
NGVSUDG-19  &  $7.5^{\pm0.2}$  &  $2.9^{\pm0.5}$  &  $61^{\pm35}$  &  $-2.36^{+0.24}_{-0.24}$  &  $2.40^{+0.45}_{-0.73}$  &  13,14\\
NGVSUDG-20  &  $6.8^{\pm0.2}$  &  $4.6^{\pm0.8}$  &  $89^{\pm34}$  &  $-3.45^{+0.24}_{-0.23}$  &  $3.61^{+0.36}_{-0.46}$  &  13,14\\
PUDG\_R15  &  $8.1^{\pm0.2}$  &  $3.3^{\pm0.6}$  &  $10.0^{\pm4.0}$  &  $-1.86^{+0.24}_{-0.24}$  &  $0.26^{+0.36}_{-0.47}$  &  15,12,16\\
PUDG\_R16  &  $8.4^{\pm0.2}$  &  $6^{\pm1}$  &  $12.0^{\pm3.0}$  &  $-1.96^{+0.24}_{-0.24}$  &  $0.31^{+0.28}_{-0.31}$  &  15,16\\
PUDG\_R84  &  $8.0^{\pm0.2}$  &  $2.6^{\pm0.5}$  &  $19.0^{\pm3.0}$  &  $-1.74^{+0.24}_{-0.24}$  &  $0.81^{+0.23}_{-0.24}$  &  15,12,16\\
PUDG\_S74  &  $8.6^{\pm0.2}$  &  $5.0^{\pm0.9}$  &  $22.0^{\pm2.0}$  &  $-1.74^{+0.24}_{-0.24}$  &  $0.66^{+0.21}_{-0.21}$  &  15,12\\
UDG1137+16  &  $7.8^{\pm0.2}$  &  $4.3^{\pm0.8}$  &  $15.0^{\pm4.0}$  &  $-2.37^{+0.24}_{-0.24}$  &  $1.01^{+0.29}_{-0.33}$  &  17,12\\
VCC 1017  &  $8.2^{\pm0.2}$  &  $6^{\pm1}$  &  $83^{\pm27}$  &  $-2.22^{+0.24}_{-0.24}$  &  $2.23^{+0.32}_{-0.39}$  &  13,14\\
VCC 1052  &  $8.0^{\pm0.2}$  &  $5.0^{\pm0.9}$  &  $6.0^{\pm7.5}$  &  $-2.32^{+0.24}_{-0.24}$  &  $0.21^{+0.64}_{-1.0}$  &  13,14\\
VCC 1287  &  $8.0^{\pm0.2}$  &  $4.9^{\pm0.9}$  &  $19.0^{\pm6.0}$  &  $-2.31^{+0.23}_{-0.24}$  &  $1.11^{+0.31}_{-0.37}$  &  18,19,17,13,14\\
VCC 615  &  $7.5^{\pm0.2}$  &  $3.0^{\pm0.5}$  &  $36^{\pm20}$  &  $-2.34^{+0.24}_{-0.24}$  &  $1.89^{+0.44}_{-0.70}$  &  13,14\\
VCC 811  &  $7.5^{\pm0.2}$  &  $3.6^{\pm0.6}$  &  $64^{\pm26}$  &  $-2.48^{+0.24}_{-0.24}$  &  $2.46^{+0.36}_{-0.48}$  &  13,14\\
VLSB-B  &  $7.0^{\pm0.2}$  &  $2.5^{\pm0.5}$  &  $45^{\pm12}$  &  $-2.69^{+0.24}_{-0.24}$  &  $2.53^{+0.29}_{-0.33}$  &  20,13,14\\
VLSB-D  &  $7.4^{\pm0.2}$  &  $18^{\pm3}$  &  $12.0^{\pm6.0}$  &  $-3.97^{+0.24}_{-0.24}$  &  $1.80^{+0.41}_{-0.62}$  &  20,13,14\\
Yagi275  &  $7.6^{\pm0.2}$  &  $3.8^{\pm0.7}$  &  $23.0^{\pm6.0}$  &  $-2.43^{+0.24}_{-0.24}$  &  $1.50^{+0.28}_{-0.32}$  &  21,22,23,24\\
Yagi358  &  $7.8^{\pm0.2}$  &  $3.0^{\pm0.6}$  &  $19.0^{\pm3.0}$  &  $-2.06^{+0.24}_{-0.24}$  &  $1.07^{+0.23}_{-0.24}$  &  25,26,27\\


==> tables/LVIo.txt <==
andromeda\_18  &  $5.56^{\pm0.24}$  &  $421^{\pm28}$  &  $9.9^{\pm1.0}$  &  $-2.59^{+0.24}_{-0.24}$  &  $1.89^{+0.26}_{-0.26}$  &  1  &  2  &  3\\
cetus\_1  &  $6.37^{\pm0.19}$  &  $937^{\pm42}$  &  $8.3^{\pm1.0}$  &  $-2.48^{+0.19}_{-0.20}$  &  $1.28^{+0.22}_{-0.22}$  &  4  &  4  &  5\\
tucana\_1  &  $5.71^{\pm0.20}$  &  $378^{\pm72}$  &  $6.2^{\pm1.5}$  &  $-2.34^{+0.26}_{-0.25}$  &  $1.28^{+0.29}_{-0.31}$  &  4  &  4  &  6\\


==> tables/LVSo.txt <==
carina\_2  &  $3.73^{\pm0.18}$  &  $126^{\pm11}$  &  $3.4^{\pm1.0}$  &  $-3.38^{+0.20}_{-0.20}$  &  $2.27^{+0.30}_{-0.35}$  &  1  &  1  &  2\\
carina\_3  &  $2.86^{\pm0.20}$  &  $40^{\pm11}$  &  $5.6^{\pm3.2}$  &  $-3.25^{+0.33}_{-0.29}$  &  $3.05^{+0.47}_{-0.73}$  &  1  &  1  &  2\\
horologium\_1  &  $3.25^{\pm0.18}$  &  $49.5^{\pm4.6}$  &  $4.9^{\pm1.8}$  &  $-3.05^{+0.19}_{-0.19}$  &  $2.65^{+0.34}_{-0.45}$  &  3  &  3  &  4\\
hydrus\_1  &  $3.78^{\pm0.18}$  &  $79.3^{\pm6.4}$  &  $2.70^{\pm0.47}$  &  $-2.92^{+0.19}_{-0.19}$  &  $1.82^{+0.23}_{-0.24}$  &  5  &  5  &  5\\
reticulum\_2  &  $3.14^{\pm0.19}$  &  $77.2^{\pm6.0}$  &  $3.60^{\pm0.85}$  &  $-3.54^{+0.19}_{-0.19}$  &  $2.70^{+0.26}_{-0.29}$  &  6  &  6  &  7\\
andromeda\_22  &  $4.45^{\pm0.24}$  &  $263^{\pm74}$  &  $2.8^{\pm1.6}$  &  $-3.28^{+0.37}_{-0.33}$  &  $1.66^{+0.50}_{-0.77}$  &  8  &  8  &  9\\
kdg\_064  &  $7.23^{\pm0.28}$  &  $1614^{\pm46}$  &  $16.80^{\pm0.10}$  &  $-2.09^{+0.28}_{-0.28}$  &  $1.27^{+0.28}_{-0.28}$  &  10  &  10  &  11\\


==> tables/UDGComa.txt <==
DF44   &  $8.29^{\pm0.04}$  &  $6.2^{\pm0.6}$  &  $2.3^{\pm0.3}$  &  $33.0^{\pm3.0}$  &  $14.57^{\pm0.18}$  &  $-2.208^{+0.094}_{-0.094}$  &  $1.39^{+0.098}_{-0.10}$\\
DFX1   &  $8.09^{\pm0.04}$  &  $4.8^{\pm0.5}$  &  $2.0^{\pm0.3}$  &  $30.0^{\pm7.0}$  &  $14.54^{\pm0.18}$  &  $-2.175^{+0.094}_{-0.094}$  &  $1.39^{+0.19}_{-0.24}$\\
J125848.94+281037.1   &  $7.40^{\pm0.05}$  &  $2.0^{\pm0.2}$  &  $1.0^{\pm0.4}$  &  $20^{\pm11}$  &  $14.43^{\pm0.18}$  &  $-2.11^{+0.096}_{-0.096}$  &  $1.33^{+0.42}_{-0.62}$\\
J125904.06+281422.4   &  $7.5^{\pm0.1}$  &  $1.9^{\pm0.2}$  &  $1.1^{\pm0.4}$  &  $25.0^{\pm7.0}$  &  $14.43^{\pm0.18}$  &  $-1.95^{+0.13}_{-0.13}$  &  $1.41^{+0.24}_{-0.30}$\\
J125904.20+281507.7   &  $7.51^{\pm0.03}$  &  $2.1^{\pm0.2}$  &  $1.1^{\pm0.4}$  &  $18.2^{\pm8.9}$  &  $14.44^{\pm0.18}$  &  $-2.050^{+0.089}_{-0.089}$  &  $1.18^{+0.37}_{-0.52}$\\
J125929.89+274303.0   &  $7.83^{\pm0.09}$  &  $3.8^{\pm0.4}$  &  $1.0^{\pm0.4}$  &  $21.1^{\pm6.9}$  &  $14.42^{\pm0.18}$  &  $-2.25^{+0.12}_{-0.12}$  &  $1.25^{+0.27}_{-0.35}$\\
J125937.23+274815.2   &  $7.46^{\pm0.03}$  &  $2.4^{\pm0.2}$  &  $0.8^{\pm0.5}$  &  $22.1^{\pm7.9}$  &  $14.39^{\pm0.18}$  &  $-2.201^{+0.090}_{-0.089}$  &  $1.45^{+0.27}_{-0.38}$\\
J130005.40+275333.0   &  $7.47^{\pm0.06}$  &  $2.4^{\pm0.2}$  &  $0.6^{\pm0.5}$  &  $37.0^{\pm6.0}$  &  $14.35^{\pm0.18}$  &  $-2.19^{+0.10}_{-0.10}$  &  $1.88^{+0.15}_{-0.17}$\\
J130026.26+272735.2   &  $7.82^{\pm0.02}$  &  $4.9^{\pm0.5}$  &  $1.5^{\pm0.3}$  &  $19.0^{\pm5.0}$  &  $14.50^{\pm0.18}$  &  $-2.465^{+0.086}_{-0.086}$  &  $1.27^{+0.21}_{-0.27}$\\
J130028.34+274820.5   &  $7.44^{\pm0.06}$  &  $2.8^{\pm0.3}$  &  $0.9^{\pm0.4}$  &  $23.0^{\pm7.0}$  &  $14.40^{\pm0.18}$  &  $-2.35^{+0.10}_{-0.10}$  &  $1.57^{+0.24}_{-0.32}$\\
J130038.63+272835.3   &  $7.49^{\pm0.03}$  &  $2.5^{\pm0.2}$  &  $1.5^{\pm0.3}$  &  $27.0^{\pm5.0}$  &  $14.50^{\pm0.18}$  &  $-2.222^{+0.088}_{-0.088}$  &  $1.62^{+0.16}_{-0.18}$\\


==> tables/UDGDMfree.txt <==
DF2  &  $8.3^{\pm0.2}$  &  $2.7^{\pm0.3}$  &  $10.6^{\pm4.0}$  &  $-1.46^{+0.19}_{-0.19}$  &  $-0.00^{+0.34}_{-0.44}$\\
DF4  &  $8.2^{\pm0.2}$  &  $2.1^{\pm0.2}$  &  $8.0^{\pm2.0}$  &  $-1.36^{+0.19}_{-0.19}$  &  $-0.23^{+0.27}_{-0.31}$\\
DF9  &  $7.8^{\pm0.2}$  &  $1.5^{\pm0.1}$  &  $6.4^{\pm4.2}$  &  $-1.39^{+0.19}_{-0.19}$  &  $-0.24^{+0.48}_{-0.83}$\\
FCC224  &  $7.94^{\pm0.04}$  &  $2.5^{\pm0.2}$  &  $7.8^{\pm5.5}$  &  $-1.772^{+0.092}_{-0.092}$  &  $0.10^{+0.47}_{-0.87}$\\


==> tables/m31sat.txt <==
andromeda\_01  &  $6.44^{\pm0.19}$  &  $47.6^{\pm6.7}$  &  $1174^{\pm40}$  &  $10.2^{\pm1.9}$  &  $-2.61^{+0.19}_{-0.19}$  &  $1.48^{+0.25}_{-0.26}$  &  1  &  1  &  2  &  3\\
andromeda\_02  &  $6.58^{\pm0.19}$  &  $159^{\pm11}$  &  $1371^{\pm41}$  &  $7.8^{\pm1.1}$  &  $-2.60^{+0.19}_{-0.19}$  &  $1.18^{+0.23}_{-0.23}$  &  1  &  1  &  2  &  4\\
andromeda\_03  &  $5.69^{\pm0.20}$  &  $76^{\pm9.9}$  &  $559^{\pm57}$  &  $9.3^{\pm1.4}$  &  $-2.70^{+0.22}_{-0.22}$  &  $1.83^{+0.24}_{-0.25}$  &  1  &  1  &  2  &  3\\
andromeda\_05  &  $5.62^{\pm0.19}$  &  $108.0^{\pm2.9}$  &  $471^{\pm46}$  &  $10.5^{\pm1.1}$  &  $-2.63^{+0.21}_{-0.21}$  &  $1.94^{+0.22}_{-0.22}$  &  1  &  1  &  2  &  3\\
andromeda\_06  &  $6.42^{\pm0.20}$  &  $282.3^{\pm9.4}$  &  $694^{\pm32}$  &  $12.4^{\pm1.4}$  &  $-2.17^{+0.20}_{-0.20}$  &  $1.45^{+0.22}_{-0.22}$  &  5  &  5  &  2  &  6\\
andromeda\_07  &  $7.01^{\pm0.21}$  &  $231.6^{\pm9.2}$  &  $1109^{\pm38}$  &  $13.0^{\pm1.0}$  &  $-1.99^{+0.21}_{-0.21}$  &  $1.11^{+0.22}_{-0.22}$  &  5  &  5  &  2  &  3\\
andromeda\_09  &  $5.35^{\pm0.21}$  &  $69^{\pm19}$  &  $544^{\pm70}$  &  $10.9^{\pm2.0}$  &  $-3.02^{+0.24}_{-0.24}$  &  $2.29^{+0.27}_{-0.28}$  &  1  &  1  &  2  &  3\\
andromeda\_10  &  $4.82^{\pm0.21}$  &  $147^{\pm18}$  &  $269^{\pm74}$  &  $6.4^{\pm1.4}$  &  $-2.93^{+0.34}_{-0.31}$  &  $2.04^{+0.31}_{-0.33}$  &  1  &  1  &  2  &  3\\
andromeda\_11  &  $4.45^{\pm0.24}$  &  $101.3^{\pm3.7}$  &  $175^{\pm59}$  &  $7.6^{\pm3.4}$  &  $-2.92^{+0.42}_{-0.36}$  &  $2.35^{+0.45}_{-0.61}$  &  1  &  1  &  2  &  6\\
andromeda\_13  &  $4.61^{\pm0.24}$  &  $131^{\pm14}$  &  $250^{\pm110}$  &  $5.8^{\pm2.0}$  &  $-3.09^{+0.54}_{-0.41}$  &  $2.11^{+0.42}_{-0.53}$  &  1  &  1  &  2  &  3\\
andromeda\_14  &  $5.35^{\pm0.21}$  &  $157.8^{\pm3.8}$  &  $450^{\pm61}$  &  $5.3^{\pm1.0}$  &  $-2.85^{+0.24}_{-0.24}$  &  $1.58^{+0.27}_{-0.29}$  &  1  &  1  &  2  &  3\\
andromeda\_15  &  $5.24^{\pm0.21}$  &  $91.9^{\pm3.0}$  &  $377^{\pm30}$  &  $4.0^{\pm1.4}$  &  $-2.81^{+0.22}_{-0.22}$  &  $1.36^{+0.35}_{-0.42}$  &  1  &  1  &  2  &  3\\
andromeda\_16  &  $4.88^{\pm0.22}$  &  $265^{\pm20}$  &  $201^{\pm21}$  &  $3.8^{\pm2.9}$  &  $-2.62^{+0.23}_{-0.23}$  &  $1.41^{+0.54}_{-0.93}$  &  1  &  1  &  7  &  3\\
andromeda\_17  &  $5.02^{\pm0.22}$  &  $46.5^{\pm6.9}$  &  $412^{\pm89}$  &  $2.9^{\pm2.0}$  &  $-3.11^{+0.30}_{-0.28}$  &  $1.33^{+0.53}_{-0.88}$  &  1  &  1  &  2  &  6\\
andromeda\_19  &  $5.92^{\pm0.21}$  &  $118^{\pm16}$  &  $4470^{\pm860}$  &  $7.8^{\pm1.6}$  &  $-4.28^{+0.28}_{-0.27}$  &  $2.34^{+0.29}_{-0.30}$  &  1  &  1  &  2  &  8\\
andromeda\_20  &  $4.44^{\pm0.24}$  &  $124.4^{\pm4.3}$  &  $115^{\pm43}$  &  $7.1^{\pm3.2}$  &  $-2.57^{+0.46}_{-0.38}$  &  $2.11^{+0.46}_{-0.62}$  &  1  &  1  &  2  &  6\\
andromeda\_21  &  $5.47^{\pm0.21}$  &  $121.9^{\pm4.2}$  &  $1230^{\pm180}$  &  $6.1^{\pm0.95}$  &  $-3.61^{+0.25}_{-0.25}$  &  $2.02^{+0.26}_{-0.26}$  &  1  &  1  &  2  &  9\\
andromeda\_23  &  $5.80^{\pm0.20}$  &  $124.4^{\pm3.5}$  &  $1560^{\pm130}$  &  $7.1^{\pm1.0}$  &  $-3.49^{+0.20}_{-0.20}$  &  $1.93^{+0.23}_{-0.23}$  &  1  &  1  &  2  &  6\\
andromeda\_25  &  $5.53^{\pm0.20}$  &  $81.9^{\pm4.0}$  &  $787^{\pm91}$  &  $3.7^{\pm1.2}$  &  $-3.16^{+0.23}_{-0.22}$  &  $1.33^{+0.32}_{-0.38}$  &  1  &  1  &  2  &  10\\
andromeda\_26  &  $4.29^{\pm0.30}$  &  $104.1^{\pm7.2}$  &  $300^{\pm170}$  &  $8.6^{\pm2.5}$  &  $-3.55^{+0.75}_{-0.51}$  &  $2.83^{+0.46}_{-0.58}$  &  1  &  1  &  2  &  6\\
andromeda\_27  &  $5.06^{\pm0.27}$  &  $89^{\pm34}$  &  $580^{\pm100}$  &  $14.8^{\pm3.7}$  &  $-3.36^{+0.31}_{-0.30}$  &  $2.87^{+0.35}_{-0.37}$  &  11  &  11  &  11  &  6\\
andromeda\_28  &  $5.30^{\pm0.24}$  &  $363.7^{\pm4.7}$  &  $398^{\pm20}$  &  $4.9^{\pm1.6}$  &  $-2.81^{+0.24}_{-0.24}$  &  $1.51^{+0.35}_{-0.42}$  &  12  &  13  &  2  &  14\\
andromeda\_29  &  $5.16^{\pm0.22}$  &  $183.0^{\pm5.0}$  &  $383^{\pm24}$  &  $5.7^{\pm1.2}$  &  $-2.91^{+0.22}_{-0.22}$  &  $1.76^{+0.28}_{-0.30}$  &  12  &  12  &  2  &  14\\
cassiopeia\_2  &  $4.99^{\pm0.20}$  &  $223^{\pm17}$  &  $326^{\pm44}$  &  $11.8^{\pm6.2}$  &  $-2.93^{+0.24}_{-0.23}$  &  $2.48^{+0.43}_{-0.67}$  &  1  &  1  &  2  &  6\\
cassiopeia\_3  &  $6.86^{\pm0.20}$  &  $146.9^{\pm8.1}$  &  $1471^{\pm49}$  &  $8.40^{\pm0.60}$  &  $-2.38^{+0.19}_{-0.19}$  &  $1.00^{+0.20}_{-0.21}$  &  15  &  15  &  2  &  16\\
lacerta\_1  &  $6.38^{\pm0.21}$  &  $257.1^{\pm3.3}$  &  $904^{\pm25}$  &  $10.30^{\pm0.90}$  &  $-2.44^{+0.21}_{-0.21}$  &  $1.44^{+0.23}_{-0.23}$  &  15  &  15  &  2  &  16\\
perseus\_1  &  $5.44^{\pm0.22}$  &  $334.2^{\pm4.5}$  &  $382^{\pm21}$  &  $4.2^{\pm3.9}$  &  $-2.63^{+0.22}_{-0.22}$  &  $1.24^{+0.59}_{-1.0}$  &  15  &  15  &  2  &  16\\


==> tables/mwsat.txt <==
aquarius\_2  &  $3.64^{\pm0.19}$  &  $105.1^{\pm3.5}$  &  $213^{\pm34}$  &  $4.7^{\pm1.5}$  &  $-3.92^{+0.24}_{-0.23}$  &  $2.86^{+0.32}_{-0.38}$  &  1  &  1  &  1  &  2\\
bootes\_1  &  $4.30^{\pm0.20}$  &  $64.0^{\pm2.4}$  &  $257^{\pm12}$  &  $4.60^{\pm0.70}$  &  $-3.42^{+0.20}_{-0.20}$  &  $2.27^{+0.24}_{-0.25}$  &  3  &  3  &  4  &  5\\
bootes\_2  &  $3.07^{\pm0.20}$  &  $39.5^{\pm1.1}$  &  $51.2^{\pm7.0}$  &  $2.9^{\pm1.4}$  &  $-3.25^{+0.24}_{-0.23}$  &  $2.38^{+0.41}_{-0.60}$  &  3  &  3  &  6  &  2\\
bootes\_3  &  $4.19^{\pm0.26}$  &  $45.58^{\pm0.42}$  &  $733^{\pm73}$  &  $10.7^{\pm3.5}$  &  $-4.44^{+0.28}_{-0.28}$  &  $3.55^{+0.38}_{-0.44}$  &  7  &  8  &  9  &  10\\
canes\_venatici\_1  &  $5.39^{\pm0.18}$  &  $210.6^{\pm5.8}$  &  $582^{\pm23}$  &  $7.60^{\pm0.40}$  &  $-3.05^{+0.18}_{-0.18}$  &  $1.98^{+0.18}_{-0.18}$  &  3  &  3  &  11  &  12\\
canes\_venatici\_2  &  $3.96^{\pm0.22}$  &  $160.6^{\pm4.4}$  &  $94^{\pm15}$  &  $4.60^{\pm0.80}$  &  $-2.88^{+0.26}_{-0.25}$  &  $2.16^{+0.27}_{-0.28}$  &  3  &  3  &  13  &  12\\
carina\_1  &  $5.67^{\pm0.18}$  &  $107.2^{\pm5.4}$  &  $414^{\pm22}$  &  $6.6^{\pm1.2}$  &  $-2.47^{+0.18}_{-0.18}$  &  $1.42^{+0.24}_{-0.24}$  &  3  &  3  &  14  &  15\\
centaurus\_1  &  $4.04^{\pm0.19}$  &  $114.1^{\pm3.8}$  &  $119^{\pm14}$  &  $4.20^{\pm0.55}$  &  $-3.01^{+0.21}_{-0.21}$  &  $2.12^{+0.23}_{-0.23}$  &  16  &  16  &  17  &  18\\
coma\_berenices\_1  &  $3.61^{\pm0.21}$  &  $43.5^{\pm1.5}$  &  $92.4^{\pm6.0}$  &  $4.60^{\pm0.80}$  &  $-3.22^{+0.21}_{-0.21}$  &  $2.51^{+0.25}_{-0.26}$  &  3  &  3  &  19  &  12\\
draco\_1  &  $5.44^{\pm0.18}$  &  $81.5^{\pm1.5}$  &  $305.8^{\pm6.3}$  &  $9.1^{\pm1.2}$  &  $-2.43^{+0.18}_{-0.18}$  &  $1.80^{+0.21}_{-0.21}$  &  3  &  3  &  20  &  21\\
eridanus\_2  &  $4.74^{\pm0.21}$  &  $371.7^{\pm8.5}$  &  $331^{\pm19}$  &  $6.9^{\pm1.0}$  &  $-3.20^{+0.22}_{-0.22}$  &  $2.29^{+0.25}_{-0.25}$  &  22  &  22  &  23  &  24\\
eridanus\_4  &  $3.40^{\pm0.20}$  &  $83.1^{\pm1.6}$  &  $96^{\pm14}$  &  $6.1^{\pm1.0}$  &  $-3.47^{+0.23}_{-0.23}$  &  $2.99^{+0.25}_{-0.26}$  &  16  &  16  &  25  &  18\\
fornax\_1  &  $7.25^{\pm0.19}$  &  $144.6^{\pm3.2}$  &  $1100^{\pm25}$  &  $12.10^{\pm0.20}$  &  $-1.74^{+0.19}_{-0.19}$  &  $0.80^{+0.19}_{-0.19}$  &  3  &  26  &  27  &  15\\
grus\_1  &  $3.55^{\pm0.22}$  &  $122.6^{\pm5.8}$  &  $204^{\pm33}$  &  $2.5^{\pm1.0}$  &  $-3.97^{+0.25}_{-0.25}$  &  $2.37^{+0.39}_{-0.52}$  &  28  &  28  &  29  &  30\\
hercules\_1  &  $4.22^{\pm0.19}$  &  $125.0^{\pm6.0}$  &  $285^{\pm27}$  &  $5.10^{\pm0.90}$  &  $-3.59^{+0.20}_{-0.20}$  &  $2.49^{+0.24}_{-0.25}$  &  3  &  3  &  31  &  12\\
leo\_1  &  $6.62^{\pm0.21}$  &  $262.1^{\pm9.5}$  &  $366^{\pm14}$  &  $9.20^{\pm0.40}$  &  $-1.41^{+0.21}_{-0.21}$  &  $0.71^{+0.21}_{-0.21}$  &  3  &  3  &  32  &  33\\
leo\_2  &  $5.78^{\pm0.18}$  &  $236^{\pm14}$  &  $228^{\pm14}$  &  $7.40^{\pm0.40}$  &  $-1.84^{+0.18}_{-0.18}$  &  $1.15^{+0.18}_{-0.18}$  &  3  &  3  &  34  &  35\\
leo\_4  &  $3.88^{\pm0.21}$  &  $151.9^{\pm4.2}$  &  $149^{\pm16}$  &  $3.4^{\pm1.1}$  &  $-3.37^{+0.22}_{-0.22}$  &  $2.18^{+0.33}_{-0.39}$  &  3  &  3  &  36  &  37\\
pegasus\_3  &  $3.56^{\pm0.20}$  &  $213^{\pm12}$  &  $139^{\pm21}$  &  $5.4^{\pm2.8}$  &  $-3.62^{+0.23}_{-0.23}$  &  $2.86^{+0.43}_{-0.63}$  &  38  &  38  &  39  &  39\\
pegasus\_4  &  $3.60^{\pm0.19}$  &  $89.1^{\pm1.2}$  &  $55.8^{\pm9.4}$  &  $3.3^{\pm1.4}$  &  $-2.80^{+0.25}_{-0.24}$  &  $2.01^{+0.38}_{-0.51}$  &  40  &  40  &  40  &  40\\
pisces\_2  &  $3.61^{\pm0.20}$  &  $182^{\pm14}$  &  $95.0^{\pm9.2}$  &  $5.4^{\pm3.0}$  &  $-3.25^{+0.19}_{-0.20}$  &  $2.66^{+0.44}_{-0.70}$  &  38  &  38  &  41  &  42\\
sculptor\_1  &  $6.20^{\pm0.18}$  &  $84.1^{\pm1.5}$  &  $363.7^{\pm6.9}$  &  $9.2^{\pm1.1}$  &  $-1.82^{+0.18}_{-0.18}$  &  $1.12^{+0.21}_{-0.21}$  &  3  &  3  &  43  &  15\\
segue\_1  &  $2.42^{\pm0.35}$  &  $27.9^{\pm2.0}$  &  $32.1^{\pm4.8}$  &  $3.7^{\pm1.2}$  &  $-3.50^{+0.35}_{-0.36}$  &  $3.03^{+0.45}_{-0.50}$  &  3  &  3  &  44  &  45\\
sextans\_1  &  $5.38^{\pm0.18}$  &  $89.0^{\pm3.9}$  &  $759^{\pm42}$  &  $7.9^{\pm1.3}$  &  $-3.28^{+0.18}_{-0.18}$  &  $2.13^{+0.23}_{-0.24}$  &  3  &  46  &  47  &  15\\
tucana\_2  &  $3.40^{\pm0.20}$  &  $52.4^{\pm5.1}$  &  $280^{\pm48}$  &  $3.80^{\pm0.90}$  &  $-4.40^{+0.22}_{-0.22}$  &  $3.04^{+0.27}_{-0.30}$  &  48  &  48  &  49  &  50\\
tucana\_4  &  $3.10^{\pm0.24}$  &  $44.4^{\pm3.8}$  &  $169^{\pm25}$  &  $4.3^{\pm1.4}$  &  $-4.26^{+0.25}_{-0.25}$  &  $3.22^{+0.34}_{-0.40}$  &  51  &  51  &  51  &  51\\
ursa\_major\_1  &  $3.95^{\pm0.24}$  &  $102.0^{\pm5.8}$  &  $313^{\pm23}$  &  $7.0^{\pm1.0}$  &  $-3.94^{+0.24}_{-0.23}$  &  $3.07^{+0.27}_{-0.27}$  &  3  &  3  &  52  &  12\\
ursa\_major\_2  &  $3.66^{\pm0.21}$  &  $40.9^{\pm2.1}$  &  $186^{\pm13}$  &  $6.7^{\pm1.4}$  &  $-3.78^{+0.21}_{-0.21}$  &  $3.09^{+0.27}_{-0.29}$  &  3  &  3  &  53  &  12\\
ursa\_minor\_1  &  $5.44^{\pm0.18}$  &  $72.1^{\pm2.9}$  &  $498^{\pm21}$  &  $8.60^{\pm0.30}$  &  $-2.86^{+0.18}_{-0.18}$  &  $1.97^{+0.18}_{-0.18}$  &  3  &  3  &  54  &  55\\
willman\_1  &  $2.91^{\pm0.38}$  &  $42.8^{\pm7.0}$  &  $36.9^{\pm7.6}$  &  $4.00^{\pm0.80}$  &  $-3.13^{+0.35}_{-0.35}$  &  $2.69^{+0.40}_{-0.40}$  &  3  &  3  &  56  &  57\\

